LISAT: Language-Instructed Segmentation Assistant for Satellite Imagery

Segmentation models can recognize a pre-defined set of objects in images. However, models that can reason over complex user queries that implicitly refer to multiple objects of interest are still in their infancy. Recent advances in reasoning segmentation--generating segmentation masks from complex, implicit query text--demonstrate that vision-language models can operate across an open domain and produce reasonable outputs. However, our experiments show that such models struggle with complex remote-sensing imagery. In this work, we introduce LISAt, a vision-language model designed to describe complex remote-sensing scenes, answer questions about them, and segment objects of interest. We trained LISAt on a new curated geospatial reasoning-segmentation dataset, GRES, with 27,615 annotations over 9,205 images, and a multimodal pretraining dataset, PreGRES, containing over 1 million question-answer pairs. LISAt outperforms existing geospatial foundation models such as RS-GPT4V by over 10.04 % (BLEU-4) on remote-sensing description tasks, and surpasses state-of-the-art open-domain models on reasoning segmentation tasks by 143.36 % (gIoU). Our model, datasets, and code are available at https://lisat-bair.github.io/LISAt/

==> figures/failure_images/COCO_train_000000000264/COCO_train_000000000264.txt <==
Locate the maritime vessel with a light brown, oblong shape and a smooth white wake trailing behind it in the dark water.


==> figures/failure_images/COCO_train_000000003615/COCO_train_000000003615.txt <==
Locate the engineering vehicle near the top-left corner of the image.


==> figures/failure_images/COCO_train_000000009585/COCO_train_000000009585.txt <==
Locate the large rectangular vehicle with windows along the sides and a distinctive rooftop, positioned on the road.


==> figures/success_images/COCO_train_000000003463/COCO_train_000000003463.txt <==
Identify the building with a grayish roof and white linear features.


==> figures/success_images/COCO_train_000000016109/COCO_train_000000016109.txt <==
Locate the truck that is elongated and light-colored, diagonally positioned on the road, contrasting with the surrounding darker pavement.

